Efficient MPC for Emergency Evasive Maneuvers, Part II: Comparative Assessment for Hybrid Control

Optimization-based approaches such as Model Predictive Control (MPC) are promising approaches in proactive control for safety-critical applications with changing environments such as automated driving systems. However, the computational complexity of the MPC optimization problem coupled with the need for real-time control in hazardous scenarios is the main bottleneck in realization of automation levels four and five for driving systems. In this paper, we construct hybrid formulations of the nonlinear MPC problem for tracking control during emergency evasive maneuvers and assess their computational efficiency in terms of accuracy and solution time. To hybridize the MPC problem, we combine three hybrid approximations of the prediction model and four approximations of the nonlinear stability and tire saturation constraints and simulate the closed-loop behavior of the resulting controllers during five emergency maneuvers for different prediction horizons. Further, we compare the robustness of the controllers in the presence of friction uncertainty as well to assess the accuracy-time trade-off in cases where the friction of the road is either unknown or has an offset error with respect to the prediction model. This robustness is studied for different levels of friction uncertainty, as well as investigated with respect to the proximity to the vehicle handling limits. We show that the hybridization of the MPC problem is an efficient approach for real-time implementation of MPC during emergency evasive maneuvers, paving the way for implementation of high levels of automation.

==> Files/AGGRESSIVE.dat <==
GG	NL1_MAX	NL1_MEAN	NL1_TIME	NL5_MAX	NL5_MEAN	NL5_TIME	RRMP_MAX	RRMP_MEAN	RRMP_TIME	RBMP_MAX	RBMP_MEAN	RBMP_TIME	TRMP_MAX	TRMP_MEAN	TRMP_TIME	TBMP_MAX	TBMP_MEAN	TBMP_TIME
4.9409	1.5	0.8	1.56	1.5	0.7	5.52	6.6	3.3	0.15	6.8	2.7	0.24	13.7	6.3	0.28	9.4	3.2	0.28
5.3297	4.7	1.6	1.59	4.7	1.6	5.18	9.5	3.2	0.18	7.9	3.2	0.34	17.8	7.2	0.31	11	3.6	0.3
5.7703	8.7	3.5	1.5	8.7	3.5	6.64	9.9	4.2	0.27	11.2	4.9	0.34	21.3	6.8	0.32	13.8	4.8	0.3
6.1957	13	4.5	1.38	13.1	4.5	4.23	10	4.8	0.37	14.6	4.4	0.37	24	9.3	0.29	15.2	4.9	0.25
6.5677	18.6	5.5	1.29	19.1	5.5	4.53	11.5	4.5	0.47	15.5	5.4	0.44	25.4	9.8	0.33	16.7	5.4	0.26
7.1456	20.2	5.8	1.45	19.9	5.7	4.28	13.8	4.8	0.41	20.9	7.3	0.45	28.6	9.5	0.28	16.7	6.7	0.27
7.7084	38.3	7.6	6.61	38.8	7.7	18.31	25.5	6.5	0.44	29.1	7.4	0.52	25.9	9.8	0.3	18.7	6.4	0.34
8.2094	109.9	32.4	4.27	62.2	16.6	37.13	35.2	9.4	0.16	32.1	8.5	0.32	27.1	10.5	0.31	21.3	9.4	0.28


==> Files/DISTURBANCE.dat <==
T	NL11	NL51	RRMP1	RBMP1	TRMP1	TBMP1	NL12	NL52	RRMP2	RBMP2	TRMP2	TBMP2	NL13	NL53	RRMP3	RBMP3	TRMP3	TBMP3	NL14	NL54	RRMP4	RBMP4	TRMP4	TBMP4	NL15	NL55	RRMP5	RBMP5	TRMP5	TBMP5
0	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5
0.05	0.5	0.5	0.81	0.77	0.81	0.69	4.54	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.69	0.5	0.5	0.5	1.08	1.26	0.57	0.81	0.5	0.5	0.5	0.5	1.63	0.5
0.1	0.5	0.5	0.9	0.86	0.92	0.81	4.66	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.5	0.99	0.65	0.5	0.5	1.8	1.95	0.91	1.27	0.5	0.5	0.5	0.5	1.49	0.5
0.15	0.5	0.5	1.08	1.05	1.17	1.09	6.41	0.5	0.5	0.5	0.57	0.5	0.79	0.5	0.5	0.5	1.77	0.98	0.5	0.5	2.73	2.77	1.44	1.95	0.5	0.5	0.79	0.8	2.45	0.72
0.2	0.5	0.5	0.94	0.96	1.07	0.99	7.08	0.5	0.5	0.58	0.5	0.5	1.27	0.89	0.5	0.5	2.66	1.67	0.5	0.5	3.7	3.43	2	2.66	0.5	0.5	1.07	1.12	3.49	1.09
0.25	0.5	0.5	1.12	1.03	1.09	1.05	7.04	0.5	0.64	0.69	0.5	0.53	1.68	1.12	0.93	1.2	3.58	2.42	0.5	0.5	4.65	4.25	2.53	3.31	0.57	0.57	1.34	1.39	4.44	1.45
0.3	0.5	0.5	0.93	0.66	0.99	0.95	6.51	0.5	0.84	0.9	0.5	0.52	1.93	1.41	0.38	0.5	4.46	3.14	0.5	0.5	5.49	5.08	3	3.88	0.69	0.69	1.6	1.71	5.24	2.16
0.35	0.5	0.5	1.48	0.73	0.85	0.94	5.73	0.5	1.13	1.14	0.5	0.5	2.06	1.66	1.2	1.11	5.22	3.68	0.5	0.5	5.67	5.84	3.54	4.37	0.81	0.8	1.84	1.96	5.89	2.55
0.4	0.5	0.5	0.5	0.75	1.77	1.86	4.85	0.5	1.38	1.4	0.76	0.61	3.52	1.71	1.12	0.71	5.46	3.76	0.5	0.5	5.52	6.52	3.93	4.78	0.9	0.92	2.06	2.18	6.36	2.9
0.45	0.57	0.57	0.7	0.69	2.72	2.81	3.97	0.5	1.67	1.69	1.16	1	5.57	2	1.41	0.95	6.26	5.14	0.5	0.5	5.4	7.11	4.12	5.08	1.01	1	2.26	2.38	7.2	3.19
0.5	0.66	0.67	1.01	0.76	3.68	3.78	3.16	0.5	2	1.99	1.55	1.44	7.63	2.31	4.4	1.23	7.8	6.16	0.5	0.5	5.24	7.58	4.24	5.3	1.08	1.06	2.44	2.56	8.19	3.42
0.55	2.45	2.47	0.5	2.94	7.02	7.15	4.56	1.81	2.61	2.6	2.23	2.13	12.54	5.99	3.56	6.28	7.19	5.42	1.4	1.41	7.07	10.34	6.1	7.47	3.58	3.58	2.65	2.51	5.26	2.1
0.6	4.58	4.61	1.31	5.39	10.84	11	5.34	2.72	3.75	3.76	3.44	3.37	22.16	12.81	9.08	11.9	7.96	10.24	2.5	2.51	8.72	12.86	7.72	9.45	7.48	7.48	6.48	6.36	2.49	5.89
0.65	7.32	7.37	3.71	8.01	15.56	15.74	5.15	2.73	4.76	4.77	4.5	4.44	33.21	20.84	15.86	18.41	14.19	16.82	3.47	3.46	10.22	15.14	9.11	11.24	11.09	11.14	10.03	9.92	4.36	9.52
0.7	10.63	10.7	6.87	10.18	21.02	21.23	4.38	2.61	5.29	5.27	4.91	4.87	48.21	31.29	24.09	27.03	21.72	24.96	4.33	4.26	11.59	17.15	10.28	12.85	14.59	14.45	13.28	13.19	6.75	12.67
0.75	14.37	14.46	9.88	11.12	26.8	27	3.7	2.58	5.11	4.99	4.57	4.54	65.83	42.43	31.15	34.7	28.1	32.12	5.07	4.93	12.81	18.89	11.58	14.31	17.6	17.48	16.21	16.14	8.88	15.52
0.8	18.4	18.53	12.02	11.2	32.61	32.75	3.34	1.78	4.04	3.87	3.39	3.37	83.55	52.23	34.6	38.99	31.13	35.96	5.72	5.49	14.05	20.31	12.77	15.69	20.86	21.1	19.51	19.53	10.71	18.55
0.85	22.44	22.64	13.14	11.84	38.48	38.55	3.37	1.24	2.18	1.78	1.19	1.17	99.27	59.47	34.33	39.45	30.33	35.82	6.29	5.94	15.61	21.66	13.91	16.27	24.98	25.16	23.46	23.47	12.01	22.44
0.9	20.33	20.56	10.49	9.69	34.18	34.14	5.63	3.01	1.4	1.92	2.7	2.59	105.47	60.06	28.68	33.91	24.43	29.97	6.73	6.21	16.56	22.2	14.45	16.45	29.87	30.19	28.43	28.43	16.21	27.41
0.95	17.5	17.73	8.06	7.45	29.3	29.35	11.14	8.22	7.55	8.16	9.18	8.73	108.51	58.48	22.26	26.97	18.55	23.6	6.99	6.39	17.16	22.58	14.71	16.56	36.77	37.2	34.88	34.86	22.87	34.87
1	14.69	14.89	6.13	5.61	23.63	23.99	18.59	15.15	15.36	16.03	17.21	16.64	113.04	57.4	17.34	21.64	13.22	18.11	7.12	6.42	17.64	22.82	14.9	16.58	46.73	47.3	43.78	43.73	32.33	45.31
1.05	12.16	12.34	4.64	4.17	18.02	18.47	28.56	24.12	24.26	25.02	26.49	25.78	118.04	56.69	11.66	16.35	8.08	12.53	7.29	6.28	18.01	22.92	15.02	16.53	58.22	59.4	55.69	55.64	42.34	56.89
1.1	9.99	10.15	3.72	3.39	13.45	13.8	37.24	31.45	29.33	30.19	32.02	31.2	116.19	48.9	4.81	10.26	4.15	6	4.04	2.92	14.9	19.52	11.69	13.01	66.07	67.79	63.56	63.49	47.34	64.72
1.15	8.15	8.29	2.37	0.82	10.56	10.82	38.75	32.64	26.28	27.02	28.62	28.04	114.51	40.7	3.57	3.94	2.8	4.15	1.97	1.35	12.56	16.75	9.23	10.3	70.8	73.05	68.08	67.97	47.75	69.07
1.2	6.63	6.75	2.43	1.09	8.12	8.4	28.6	24.23	17.14	17.67	18.67	18.36	112.91	32.58	1.99	2.86	1.66	2.43	0.89	1.24	11.16	14.62	7.88	8.62	71.05	73.1	67.38	67.18	42.93	67.14
1.25	5.43	5.5	4	3.58	5.93	6.22	21.98	18.67	11.87	12.2	12.75	12.69	111.25	25.1	1.29	1.51	1.01	1.51	0.77	1.91	10.25	13.36	7.36	7.68	64.05	65.24	57.62	57.28	32.61	55.29
1.3	4.46	4.49	5.25	2.5	3.88	4.18	17.4	14.81	8.71	8.92	9.48	9.38	108.64	18.31	0.81	0.97	0.89	0.95	1.21	2.46	9.5	12.52	6.34	7.16	45.88	45.94	36.86	36.38	20.5	35.69
1.35	3.67	3.69	6.05	3.56	2.01	2.33	14.08	12.02	6.57	5.4	7.07	7.16	105.28	12.48	0.57	0.6	1.06	0.85	1.58	2.9	8.86	11.86	6.09	6.9	30.74	30.43	22.33	21.82	11.71	20.89
1.4	3.07	3.08	6.48	4.21	1.41	0.87	11.56	9.89	3.12	4.96	5.52	5.4	102.24	8.27	0.5	0.5	1.15	1.03	1.83	3.18	8.3	11.29	5.27	6.26	19	18.96	12.3	11.79	6.88	11.24
1.45	2.62	2.65	6.5	4.42	2.01	1.09	9.54	8.19	2.89	3.75	4.23	4.2	99.41	5.42	0.5	0.5	1.21	1.14	1.99	3.04	7.99	10.79	5.11	5.87	12.29	12.42	8.42	7.86	4.07	6.32
1.5	2.29	2.31	6.17	4.31	2.23	1.27	7.84	6.73	2.29	2.57	3.04	2.99	96.69	3.51	0.5	0.5	1.24	1.21	2.09	2.73	7.7	10.33	4.31	5.62	10.63	8.25	5.88	5.25	2.63	3.73
1.55	1.98	1.98	5.33	3.75	2.09	1.14	6.35	5.43	2.25	1.82	2.28	2.38	94.03	2.25	0.5	0.5	1.27	1.25	2.19	2.43	7.47	9.82	3.88	5.38	3.08	5.1	4.62	3.95	1.96	2.43
1.6	1.67	1.66	4.15	2.94	1.71	1	5.06	4.32	1.7	1.01	3.83	3.92	91.41	1.47	0.5	0.5	1.29	1.27	2.29	2.35	7.31	9.23	3.55	4.91	3.36	3.95	3.83	3.12	1.7	1.75
1.65	1.46	1.44	3.27	2.29	1.47	0.8	4.05	3.42	3.4	0.73	4.71	4.82	88.82	0.98	0.5	0.5	1.31	1.29	2.3	2.22	6.87	8.53	3.18	4.41	2.43	2.94	3.13	2.4	1.74	1.67
1.7	1.31	1.31	2.56	1.7	1.16	0.52	3.29	2.76	1.1	1.66	5	5.12	86.28	0.66	0.5	0.5	1.32	1.29	2.12	2.15	6.24	7.75	2.71	3.8	1.75	2.21	2.45	1.72	1.42	1.23
1.75	1.2	1.19	1.91	1.14	0.83	0.85	2.71	2.28	1.39	1.77	4.96	5.07	83.8	0.5	0.5	0.5	1.33	1.29	2.29	2.41	5.56	6.94	2.16	3.13	2.74	1.7	2.15	1.5	1.41	1.03
1.8	1.11	1.09	1.33	0.65	0.94	1.2	2.27	1.93	1.87	1.07	4.73	4.84	81.41	0.5	0.5	0.5	1.33	1.29	2.78	2.99	4.85	6.1	1.56	2.43	4.97	1.84	2.35	1.61	1.48	1.06
1.85	1.01	0.99	0.84	1.13	1.23	1.49	1.93	1.67	2.15	1.44	4.35	4.5	79.12	0.5	0.5	0.5	1.32	1.28	3.56	3.79	4.15	5.25	0.98	1.75	10.57	1.89	2.45	1.62	1.64	1.17
1.9	0.91	0.89	1.24	1.51	1.43	1.71	1.67	1.47	2.3	1.73	3.94	4.13	76.95	0.5	0.5	0.5	1.32	1.27	4.46	4.71	3.47	4.43	0.99	1.14	6.39	1.87	2.46	1.54	1.78	1.26
1.95	0.81	0.79	1.52	1.78	1.54	1.85	1.46	1.31	2.37	1.89	3.56	3.76	74.9	0.5	0.5	0.5	1.31	1.26	5.39	5.69	2.84	3.68	1.37	1.65	7.78	1.82	2.43	1.43	1.82	1.25
2	0.7	0.68	1.69	1.97	1.57	1.93	1.28	1.17	2.36	1.97	3.16	3.4	72.99	0.5	0.5	0.5	1.3	1.25	6.23	6.67	2.28	2.99	1.68	2.36	7.04	1.76	2.38	1.32	1.77	1.15

==> Files/IDEAL_MAN1.dat <==
NP	NL1_MAX	NL1_MEAN	NL1_TIME	NL5_MAX	NL5_MEAN	NL5_TIME	RRMP_MAX	RRMP_MEAN	RRMP_TIME	RBMP_MAX	RBMP_MEAN	RBMP_TIME	SRMP_MAX	SRMP_MEAN	SRMP_TIME	SBMP_MAX	SBMP_MEAN	SBMP_TIME	TRMP_MAX	TRMP_MEAN	TRMP_TIME	TBMP_MAX	TBMP_MEAN	TBMP_TIME	RREL_MAX	RREL_MEAN	RREL_TIME	RBEL_MAX	RBEL_MEAN	RBEL_TIME	SREL_MAX	SREL_MEAN	SREL_TIME	SBEL_MAX	SBEL_MEAN	SBEL_TIME	TREL_MAX	TREL_MEAN	TREL_TIME	TBEL_MAX	TBEL_MEAN	TBEL_TIME
5	4.7	0.7	0.74	1.4	0.7	3.01	11.2	4.1	0.08	11.3	4	0.12	13	5.1	0.21	12.1	5.1	0.27	10.8	3.7	0.12	11.2	3.7	0.11	18.6	10.1	0.1	18.8	7.3	0.08	20.7	10.2	0.7	22.3	10.5	0.22	16.7	6.3	0.27	18.1	6.7	0.17
10	4.6	0.8	1.17	1.4	0.6	3.69	7.3	3.1	0.36	8.2	2.5	0.46	12.8	4.4	3.72	11	4.6	5.1	10.8	3.7	0.31	11.2	3.7	0.33	11.9	4.4	0.34	12.7	5	0.28	14.1	7	5.19	17.8	7	3.35	16.5	6.4	8.3	14.2	6.5	0.66
15	4.3	1.4	2.43	1.3	0.6	8.31	8.2	3	2.31	7.4	3	2.83	14.1	4.4	14.25	8.9	3.7	22.1	10.8	3.7	0.51	11.2	3.7	0.53	8.1	3.7	12.64	10.2	3.5	5.25	12.6	5.3	26.54	12.5	5.4	11.72	14.2	6.6	22.79	16.6	7.7	4.27
20	4.2	1.4	3.67	1.3	0.6	9.47	8.7	3.3	25.85	7.7	2.9	36.75	13.9	5	39.68	11.1	5	36.66	10.8	3.7	0.71	11.2	3.7	0.64	7.9	3.5	83.25	7.9	3.4	52.16	11.2	5.2	62.91	13.8	5.7	40.35	10.2	4.5	51.06	10.7	5.2	8.19
25	3.9	1.2	4.23	1.3	0.6	20.23	8.7	3.5	93.57	9.7	3.7	160.85	14	5	70.35	11.1	4.8	66.37	10.8	3.7	1.04	11.2	3.7	0.96	8.7	3.6	110.89	9.4	3.4	88.24	11.6	4.8	132.39	13.5	5.9	72.64	11.7	5.4	72.28	11.5	5.6	9.05
30	4.4	1.1	4.7	1.2	0.6	21.85	8.9	3.5	131.76	9.5	4	223.14	13.9	4.8	140.38	11.4	4.8	128.54	10.6	3.7	1.43	11.2	3.7	1.5	8.6	3	190.49	9.3	3.7	114.79	11.6	4.9	214.74	14.3	5.4	99.71	10.8	4.4	125.48	11.5	4.8	10.11

==> Files/IDEAL_MAN2.dat <==
NP	NL1_MAX	NL1_MEAN	NL1_TIME	NL5_MAX	NL5_MEAN	NL5_TIME	RRMP_MAX	RRMP_MEAN	RRMP_TIME	RBMP_MAX	RBMP_MEAN	RBMP_TIME	SRMP_MAX	SRMP_MEAN	SRMP_TIME	SBMP_MAX	SBMP_MEAN	SBMP_TIME	TRMP_MAX	TRMP_MEAN	TRMP_TIME	TBMP_MAX	TBMP_MEAN	TBMP_TIME	RREL_MAX	RREL_MEAN	RREL_TIME	RBEL_MAX	RBEL_MEAN	RBEL_TIME	SREL_MAX	SREL_MEAN	SREL_TIME	SBEL_MAX	SBEL_MEAN	SBEL_TIME	TREL_MAX	TREL_MEAN	TREL_TIME	TBEL_MAX	TBEL_MEAN	TBEL_TIME
5	25	10.1	1.23	2.8	0.8	2.44	16.1	4.4	0.09	16.3	4.5	0.14	18.7	6	0.62	18.7	6	0.59	15.9	4.4	0.12	15.8	4.4	0.13	24.8	7.2	0.09	20.2	6.2	0.1	26.8	9.1	0.17	23.4	6.3	0.2	19.8	6.4	0.15	17.4	6.7	0.12
10	7.1	2.5	1.65	2.8	0.8	4	13.2	3.2	0.45	13.9	3	0.59	18.7	5.4	17.83	18.7	5	18.57	16	4.4	0.32	16	4.4	0.31	14.8	3.8	1.27	16.5	3.8	1.54	21.5	6.7	2.82	12.6	5.7	8.43	18.9	5.5	12.12	10	4.4	2.57
15	3	1.3	2.44	2.6	0.9	8.57	12	4.4	5.91	12.4	4.2	10.34	18.7	5.4	56.46	18.6	4.9	71.89	16	4.6	0.55	16	4.4	0.59	10.9	4.5	43.98	12.8	4.5	43.7	19.5	5.4	7.2	18.2	5.6	27.3	15.3	5.4	41.64	29.7	7.2	12.44
20	3	1.2	4.19	2.8	0.8	13.7	13.2	4.4	94.39	13.2	4	272.16	18.8	5.3	125.91	18.7	5.2	211.2	15.8	4.4	0.88	16	4.4	0.89	12.5	4.3	138.53	13.2	4.4	178.34	18.6	5.4	57.32	16.4	5.1	125.93	16.3	4.6	38.49	12.5	4.8	18.58
25	13.3	2.7	6.74	2.8	0.8	17.89	14.2	4.5	248.28	14	4.4	359.91	18.7	5.2	364.51	18.7	4.9	364.93	16	4.4	1.11	16	4.4	1.21	14.8	4.4	372.72	14.1	4.2	371.85	18.5	5.2	320.97	17.2	4.4	379.29	20.5	5.3	71.25	17.7	5.2	21.92
30	2.8	0.8	8.95	2.8	0.8	22.15	14.1	4.4	396.22	13.9	4	502.98	18.7	5.3	729.23	18.7	5	648.92	15.9	4.4	1.58	16	4.4	1.62	13.2	4.5	562.98	13.9	4.5	542.76	18.6	5.4	740.92	17.1	4.4	789.23	15.8	3.9	159.17	24.9	5.5	43.91

==> Files/IDEAL_MAN3.dat <==
NP	NL1_MAX	NL1_MEAN	NL1_TIME	NL5_MAX	NL5_MEAN	NL5_TIME	RRMP_MAX	RRMP_MEAN	RRMP_TIME	RBMP_MAX	RBMP_MEAN	RBMP_TIME	SRMP_MAX	SRMP_MEAN	SRMP_TIME	SBMP_MAX	SBMP_MEAN	SBMP_TIME	TRMP_MAX	TRMP_MEAN	TRMP_TIME	TBMP_MAX	TBMP_MEAN	TBMP_TIME
5	52.7	15.6	0.25	9.2	1.9	2.03	12.1	2.3	0.08	11.8	2.2	0.05	8	3	0.14	8.4	3.2	0.23	8.1	2.7	0.17	7.1	2.3	0.11
10	47.9	14.5	0.63	3.9	1.1	4.63	4.6	1.1	0.22	5.7	1.1	0.44	8	2.1	1.95	8.5	3.4	1.71	7.8	2.3	0.39	6.2	1.9	0.21
15	12.1	3.7	1.98	3.1	0.9	10.42	18.5	4.7	0.92	18.4	4	2.58	8	2.5	11.68	9.1	3	11.81	7.8	2.3	0.98	7.7	2.3	0.39
20	5.5	1.1	3.5	3.2	0.9	16.2	20.8	6.4	4.12	20.8	6.2	15.11	6	2	45.99	7.8	2.3	47.55	6.2	2	1.98	7.7	2.3	0.6
25	17	3.4	5.05	3.2	0.9	18.98	20.6	6	16.76	18.9	5.7	90.88	6.4	1.8	97.9	6.8	2.7	30.18	6.8	2.1	3.72	7.7	2.3	0.78
30	7.9	1.7	8.06	3.3	0.9	28.72	20.8	6.1	44.17	21	6	264.69	9.1	2.7	132.61	6.1	2.3	120.96	6	1.9	10.36	7.7	2.3	1.11

==> Files/IDEAL_MAN4.dat <==
NP	NL1_MAX	NL1_MEAN	NL1_TIME	NL5_MAX	NL5_MEAN	NL5_TIME	RRMP_MAX	RRMP_MEAN	RRMP_TIME	RBMP_MAX	RBMP_MEAN	RBMP_TIME	SRMP_MAX	SRMP_MEAN	SRMP_TIME	SBMP_MAX	SBMP_MEAN	SBMP_TIME	TRMP_MAX	TRMP_MEAN	TRMP_TIME	TBMP_MAX	TBMP_MEAN	TBMP_TIME
5	4.7	0.7	0.74	4.4	0.8	2.22	7.3	4.5	0.17	8.8	5.6	0.13	9.2	5.9	1.18	12.6	8.2	1.7	4.4	2.9	0.29	5.8	3.6	0.17
10	4.6	0.8	1.17	4.6	1.1	5.32	6.5	3.9	0.54	8.6	5.7	0.34	8.7	3.7	17.25	8.6	4.2	26.21	4.5	3	0.72	6	3.7	0.33
15	4.3	1.4	2.43	4.7	1.5	9.32	2.9	1.5	1.96	7.9	5.4	0.43	8.9	4.2	20.43	8.6	4	89.44	4.9	2.9	0.8	6	3.8	0.44
20	4.2	1.4	3.67	4.2	1.4	13.15	3.5	2.3	10.05	2.8	1.8	1.41	9.4	4.7	65.3	9.6	4.5	90.31	5	3	20.16	6	3.7	0.45
25	3.9	1.2	4.23	2.9	0.8	21.38	3.4	2.1	38.53	3.3	1.6	5.25	9.2	4.9	145.54	11.1	4.5	93.27	7.5	3.6	21.98	6	3.8	0.59
30	4.4	1.1	4.7	3.8	1.3	23.25	3.8	2.3	139.02	3	1.8	12.97	9.4	4.8	223.42	10.7	5.2	145.52	5.5	3.4	18.15	6	3.7	0.82

==> Files/IDEAL_MAN5.dat <==
NP	NL1_MAX	NL1_MEAN	NL1_TIME	NL5_MAX	NL5_MEAN	NL5_TIME	RRMP_MAX	RRMP_MEAN	RRMP_TIME	RBMP_MAX	RBMP_MEAN	RBMP_TIME	SRMP_MAX	SRMP_MEAN	SRMP_TIME	SBMP_MAX	SBMP_MEAN	SBMP_TIME	TRMP_MAX	TRMP_MEAN	TRMP_TIME	TBMP_MAX	TBMP_MEAN	TBMP_TIME
5	13.5	2.8	0.54	2.7	1.1	2.17	8.9	3.9	0.15	8	3.3	0.28	14.2	5.9	0.33	15.4	6.7	0.51	7.6	3.1	0.35	9.7	3.4	0.3
10	3.1	1	1.19	2.9	1	5.27	7.6	3.2	0.8	7.1	3.4	1.11	12.9	5.6	4.8	19.3	6	5.09	10.8	4.7	3.77	8	2.7	1.4
15	3.3	1.1	2.25	3.1	1	12.73	15.9	5.8	8.44	15.7	5	27.98	13.4	5.7	70.61	12.3	5.2	27.2	8	2.9	2.37	6.4	2.3	0.79
20	18.2	5.6	1.96	3.3	1.1	17.8	20.6	11	384.3	20.8	10.8	641.6	12.9	5.2	925.59	14.1	5.3	144.49	10.7	3.5	11.38	10.8	4.3	2.32
25	19.9	3	5.03	2.9	0.9	26	20.1	10.1	971.79	19.9	10.3	1003.66	13	5	1416.21	12.6	5.2	416.21	9.2	3.3	42.48	11	4.4	5.4
30	3.1	1.1	6.67	2.8	0.9	38.24	19.8	11.3	1483.42	21.1	10.9	1523.89	13	5.2	2538.02	14.2	5.2	982.14	14.7	4.5	91.05	7.2	2.5	13.7

==> Files/IPG_RBMP.dat <==
T	VXREF	DELTAREF	VYREF	RREF	SIMBETA	IPGBETA	IPGDBETA	IPGR	IPGAX	IPGAY	IPGVX	IPGVY
0	33.5415	-0.0011	0.0051	-0.0013	0.0002	0	0	0	-0.0036	-0.3217	33.5276	-0.0013
0.1	33.5784	0.0013	0.007	0.0011	0.0001	0	0.0022	-0.0033	0.1726	-0.0306	33.5345	0.0013
0.2	33.6853	0.0062	0.0047	0.0185	-0.0006	0.0002	-0.0019	0.008	0.4104	0.2087	33.5634	0.0068
0.3	33.8494	0.0153	-0.0295	0.0558	-0.0011	-0.0006	-0.0142	0.035	0.636	0.7174	33.6159	-0.0185
0.4	34.055	0.0345	-0.1187	0.1192	-0.0025	-0.0026	-0.0288	0.0811	0.7372	1.7755	33.6831	-0.0858
0.5	34.2594	0.0694	-0.2952	0.2141	-0.0055	-0.0065	-0.0498	0.1469	0.8755	3.476	33.7618	-0.2169
0.6	34.4356	0.1235	-0.602	0.2906	-0.0108	-0.013	-0.1196	0.3209	0.6457	6.5847	33.8325	-0.4363
0.7	34.5867	0.1555	-1.0182	0.3214	-0.0187	-0.0302	-0.2092	0.4461	0.5264	8.0397	33.8632	-1.0131
0.8	34.7282	0.1357	-1.4598	0.3136	-0.0285	-0.0536	-0.2582	0.4997	1.1211	7.8663	33.8601	-1.8
0.9	34.8451	0.0660	-1.8405	0.2522	-0.0411	-0.0808	-0.2944	0.5283	1.3837	7.9915	33.8595	-2.7271
1	34.9742	-0.0100	-1.9489	0.0081	-0.0542	-0.1091	-0.2546	0.4586	1.7725	6.8141	33.8594	-3.6993
1.1	35.1667	-0.0575	-1.1894	-0.3049	-0.0625	-0.1284	-0.1186	0.2978	1.9175	6.1188	33.8894	-4.3729
1.2	35.3701	-0.0676	0.0583	-0.4118	-0.0518	-0.1294	0.0642	0.1678	1.865	7.7002	33.9864	-4.4274
1.3	35.506	-0.0828	0.961	-0.3773	-0.0139	-0.12	0.117	0.1193	1.5715	7.6729	34.0961	-4.1156
1.4	35.5904	-0.0953	1.5998	-0.3409	0.0111	-0.1068	0.2086	-0.113	1.5984	3.6888	34.2361	-3.683
1.5	35.6511	-0.0678	2.0762	-0.3036	0.0262	-0.0653	0.5493	-0.3531	2.3538	6.3743	34.5248	-2.2746
1.6	35.6991	-0.0251	2.4003	-0.2629	0.0405	-0.0146	0.4257	-0.3816	1.617	1.3925	34.7641	-0.5272
1.7	35.7347	-0.0067	2.5765	-0.2288	0.0529	0.0156	0.1708	-0.2068	1.5648	-1.2212	34.9225	0.5369
1.8	35.7622	-0.0183	2.6336	-0.1968	0.0624	0.0199	-0.0651	0.0107	1.538	-2.1171	35.0708	0.7073
1.9	35.786	-0.0487	2.5785	-0.1631	0.0688	0.0075	-0.0962	-0.0441	1.4038	-4.686	35.2245	0.2701
2	35.809	-0.0510	2.4084	-0.1272	0.0717	0.0083	0.0869	-0.2395	1.3721	-5.1192	35.3582	0.2929
2.1	35.8336	-0.0393	2.1213	-0.0891	0.0713	0.0205	0.0776	-0.1135	1.475	-1.9928	35.4958	0.7285
2.2	35.8623	-0.0516	1.7203	-0.0476	0.0672	0.0144	-0.0453	-0.1274	1.1803	-5.4058	35.6364	0.5162
2.3	35.8968	-0.0392	1.2197	-0.0007	0.0599	0.0193	0.1102	-0.2446	1.3872	-4.8385	35.7445	0.694
2.4	35.9389	-0.0236	0.6831	0.0438	0.0491	0.025	-0.0373	0.0006	1.3813	-1.9634	35.8788	0.9051
2.5	35.9896	-0.0453	0.2708	0.0476	0.0356	0.0091	-0.1153	-0.0379	1.0641	-4.7225	36.0174	0.3304
2.6	36.0502	-0.0410	0.044	0.0311	0.0212	0.0116	0.1106	-0.2064	1.3354	-3.5134	36.1274	0.4189
2.7	36.1216	-0.0300	-0.0421	0.0143	0.0114	0.0176	-0.0332	0.0404	1.1826	-0.4174	36.2538	0.6451
2.8	36.2046	-0.0471	-0.053	0.0037	0.008	0.0025	-0.1026	-0.0223	0.9597	-3.7702	36.3791	0.0915
2.9	36.311	-0.0402	-0.0431	-0.0369	0.0059	0.0078	0.1367	-0.2076	1.1376	-2.7791	36.4792	0.2847
3	36.4065	-0.0152	0.0768	-0.1065	0.005	0.016	0.0204	-0.0873	1.0353	-2.5809	36.582	0.5893
3.1	36.4561	-0.0064	0.314	-0.1712	0.007	0.0118	-0.0703	-0.0008	0.8812	-2.5117	36.6774	0.4355
3.2	36.4831	-0.0061	0.6017	-0.2052	0.0122	0.0062	-0.0415	-0.0054	0.8476	-1.7048	36.7824	0.2289
3.3	36.4837	0.0002	0.8591	-0.2049	0.0191	0.0036	-0.0119	-0.0236	0.3845	-1.1522	36.8373	0.1339
3.4	36.4575	-0.0182	1.0434	-0.1859	0.0269	0.0031	-0.0373	0.0984	0.0371	1.6117	36.861	0.1184
3.5	36.4039	-0.0812	1.1245	-0.1509	0.0349	-0.0061	0.0052	-0.1133	-0.4884	-3.4601	36.8518	-0.2304
3.6	36.3407	-0.0878	1.0778	-0.054	0.0415	0.0099	0.2675	-0.4486	-0.6382	-6.2268	36.788	0.3508
3.7	36.2981	-0.0171	0.7096	0.0885	0.0445	0.0411	0.2715	-0.3641	-0.5153	-4.0089	36.6973	1.4889
3.8	36.2709	0.0382	0.1544	0.1849	0.0397	0.0471	-0.1101	0.025	-1.1134	-3.3108	36.5948	1.7226
3.9	36.1656	0.0374	-0.37	0.2246	0.0227	0.0235	-0.2959	0.2482	-1.912	-1.6124	36.4639	0.8653
4	35.8827	0.0202	-0.7481	0.2131	0.0048	-0.0026	-0.2017	0.2006	-2.5573	0.1494	36.2483	-0.0869
4.1	35.4907	0.0172	-0.9577	0.1632	-0.0062	-0.0138	-0.0539	0.1313	-2.9454	2.7161	35.9669	-0.4895
4.2	35.0616	0.0173	-0.9446	0.0716	-0.0147	-0.0174	-0.0138	0.1112	-3.1642	3.5312	35.654	-0.6099
4.3	34.6378	0.0102	-0.6636	-0.0235	-0.0188	-0.0171	0.0151	0.0822	-3.2498	3.4884	35.323	-0.5926
4.4	34.2371	0.0008	-0.2944	-0.0683	-0.0175	-0.0148	0.0343	0.0293	-2.9203	2.3173	35.0085	-0.5128
4.5	33.854	-0.0034	-0.009	-0.0776	-0.0113	-0.0095	0.0599	-0.0133	-2.4916	1.5896	34.7382	-0.3295
4.6	33.4933	-0.0055	0.158	-0.0691	-0.0048	-0.0042	0.0487	-0.0364	-2.1254	0.4386	34.5087	-0.1472
4.7	33.1638	-0.0068	0.2246	-0.0509	0	0.0004	0.04	-0.0482	-1.826	-0.2927	34.3118	0.012
4.8	32.8657	-0.0068	0.2194	-0.0305	0.0031	0.0033	0.0189	-0.0437	-1.568	-0.8525	34.1419	0.1116
4.9	32.5981	-0.0062	0.1744	-0.0125	0.004	0.0044	0.0032	-0.0336	-1.3418	-1.0468	33.996	0.1472


==> Files/IPG_RRMP.dat <==
T	VXREF	DELTAREF	VYREF	RREF	SIMBETA	IPGBETA	IPGDBETA	IPGR	IPGAX	IPGAY	IPGVX	IPGVY
0	33.5415	0.0012	0.0051	-0.0013	0.0002	0	0	0	-0.0024	-0.2324	33.5276	-0.0013
0.1	33.5784	0.0033	0.007	0.0011	0.0001	0	0.0014	-0.0019	0.1725	-0.0094	33.5345	0.0006
0.2	33.6853	0.0089	0.0047	0.0185	-0.0006	0.0001	-0.0019	0.0069	0.411	0.177	33.5634	0.0032
0.3	33.8494	0.0219	-0.0295	0.0558	-0.0011	-0.0005	-0.0122	0.0328	0.6358	0.7078	33.6159	-0.0164
0.4	34.055	0.0436	-0.1187	0.1192	-0.0025	-0.0025	-0.029	0.0805	0.7372	1.7497	33.6832	-0.0815
0.5	34.2594	0.0744	-0.2952	0.2141	-0.0055	-0.0064	-0.0501	0.1463	0.8762	3.4464	33.762	-0.2139
0.6	34.4356	0.1087	-0.602	0.2906	-0.0108	-0.0129	-0.1197	0.3207	0.646	6.5743	33.8328	-0.4333
0.7	34.5867	0.1258	-1.0182	0.3214	-0.0187	-0.0301	-0.2095	0.4464	0.5264	8.0382	33.8636	-1.0108
0.8	34.7282	0.1102	-1.4598	0.3136	-0.0285	-0.0535	-0.2586	0.5001	1.1189	7.8676	33.8604	-1.799
0.9	34.8451	0.0626	-1.8405	0.2522	-0.0411	-0.0808	-0.295	0.5289	1.3829	7.9922	33.8595	-2.7278
1	34.9742	0.0091	-1.9489	0.0081	-0.0542	-0.1092	-0.2553	0.4593	1.7725	6.8137	33.859	-3.7021
1.1	35.1667	-0.0367	-1.1894	-0.3049	-0.0625	-0.1286	-0.1194	0.2987	1.9175	6.1213	33.8885	-4.3782
1.2	35.3701	-0.0639	0.0583	-0.4118	-0.0518	-0.1297	0.0629	0.1692	1.8647	7.7021	33.9849	-4.436
1.3	35.506	-0.0781	0.961	-0.3773	-0.0139	-0.1204	0.1154	0.1205	1.5735	7.6659	34.0939	-4.1293
1.4	35.5904	-0.0778	1.5998	-0.3409	0.0111	-0.1074	0.2076	-0.1114	1.5995	3.7053	34.2336	-3.7005
1.5	35.6511	-0.0615	2.0762	-0.3036	0.0262	-0.066	0.5477	-0.3506	2.3491	6.4113	34.5219	-2.2976
1.6	35.6991	-0.0395	2.4003	-0.2629	0.0405	-0.0151	0.428	-0.3799	1.6197	1.5215	34.7623	-0.5474
1.7	35.7347	-0.0276	2.5765	-0.2288	0.0529	0.0152	0.1725	-0.2067	1.5667	-1.1582	34.9214	0.5216
1.8	35.7622	-0.0325	2.6336	-0.1968	0.0624	0.0198	-0.0618	0.0074	1.5389	-2.1441	35.0698	0.7018
1.9	35.786	-0.0441	2.5785	-0.1631	0.0688	0.0078	-0.0833	-0.0687	1.3483	-5.0445	35.2209	0.2799
2	35.809	-0.0503	2.4084	-0.1272	0.0717	0.0103	0.1043	-0.2684	1.3365	-5.5502	35.3477	0.3625
2.1	35.8336	-0.0489	2.1213	-0.0891	0.0713	0.0235	0.0843	-0.1341	1.4903	-2.4874	35.4808	0.8373
2.2	35.8623	-0.0449	1.7203	-0.0476	0.0672	0.0176	-0.0524	-0.129	1.1948	-5.701	35.6217	0.6271
2.3	35.8968	-0.0412	1.2197	-0.0007	0.0599	0.021	0.0947	-0.2342	1.4099	-5.0091	35.7291	0.7551
2.4	35.9389	-0.0413	0.6831	0.0438	0.0491	0.0254	-0.0491	0.0132	1.4118	-1.9734	35.8669	0.9187
2.5	35.9896	-0.0462	0.2708	0.0476	0.0356	0.0087	-0.1106	-0.0411	1.0255	-4.6228	36.0065	0.3147
2.6	36.0502	-0.0512	0.044	0.0311	0.0212	0.0115	0.1274	-0.2417	1.3039	-4.1403	36.1099	0.4166
2.7	36.1216	-0.0543	-0.0421	0.0143	0.0114	0.0206	-0.0053	0.0006	1.204	-0.9479	36.2346	0.751
2.8	36.2046	-0.0540	-0.053	0.0037	0.008	0.0065	-0.0939	-0.0476	0.9373	-4.3112	36.3603	0.2357
2.9	36.311	-0.0466	-0.0431	-0.0369	0.0059	0.0112	0.1407	-0.2491	1.1149	-4.1053	36.4515	0.4071
3	36.4065	-0.0319	0.0768	-0.1065	0.005	0.0214	0.0438	-0.1416	1.0985	-3.7336	36.5514	0.785
3.1	36.4561	-0.0174	0.314	-0.1712	0.007	0.0182	-0.0749	-0.0236	0.9517	-3.5252	36.6502	0.6699
3.2	36.4831	-0.0087	0.6017	-0.2052	0.0122	0.0107	-0.068	-0.0016	1.2184	-2.5125	36.7516	0.3964
3.3	36.4837	-0.0135	0.8591	-0.2049	0.0191	0.0056	-0.0345	-0.0126	0.4543	-1.5653	36.8252	0.208
3.4	36.4575	-0.0325	1.0434	-0.1859	0.0269	0.0033	-0.0506	0.1114	0.0962	1.5944	36.8553	0.1276
3.5	36.4039	-0.0539	1.1245	-0.1509	0.0349	-0.0069	-0.0008	-0.1045	-0.4337	-3.3451	36.8521	-0.2599
3.6	36.3407	-0.0526	1.0778	-0.054	0.0415	0.009	0.2702	-0.449	-0.5955	-6.158	36.7943	0.3183
3.7	36.2981	-0.0269	0.7096	0.0885	0.0445	0.0405	0.278	-0.3764	-0.4585	-4.2219	36.7081	1.4695
3.8	36.2709	0.0055	0.1544	0.1849	0.0397	0.0481	-0.0835	-0.0235	-1.0117	-4.0425	36.6087	1.7576
3.9	36.1656	0.0223	-0.37	0.2246	0.0227	0.0282	-0.2696	0.2137	-1.9155	-2.0149	36.4772	1.0345
4	35.8827	0.0239	-0.7481	0.2131	0.0048	0.0016	-0.2227	0.2021	-2.5679	-0.529	36.2649	0.0644
4.1	35.4907	0.0202	-0.9577	0.1632	-0.0062	-0.0115	-0.0716	0.1412	-2.973	2.4258	35.9833	-0.4068
4.2	35.0616	0.0156	-0.9446	0.0716	-0.0147	-0.0168	-0.0281	0.1218	-3.1871	3.4068	35.6679	-0.5898
4.3	34.6378	0.0108	-0.6636	-0.0235	-0.0188	-0.0173	0.0115	0.0862	-3.2786	3.5221	35.3339	-0.6023
4.4	34.2371	0.0047	-0.2944	-0.0683	-0.0175	-0.0152	0.0318	0.0412	-2.9432	2.6159	35.0163	-0.5249
4.5	33.854	0.0000	-0.009	-0.0776	-0.0113	-0.0107	0.0526	-0.004	-2.504	1.6952	34.7435	-0.3709
4.6	33.4933	-0.0031	0.158	-0.0691	-0.0048	-0.0053	0.0531	-0.0313	-2.1318	0.7493	34.5131	-0.1837
4.7	33.1638	-0.0045	0.2246	-0.0509	0	-0.0006	0.0394	-0.0409	-1.831	-0.0563	34.3158	-0.0217
4.8	32.8657	-0.0050	0.2194	-0.0305	0.0031	0.0024	0.02	-0.0374	-1.5714	-0.6027	34.1458	0.0801
4.9	32.5981	-0.0050	0.1744	-0.0125	0.004	0.0035	0.0037	-0.0276	-1.3461	-0.823	33.9997	0.1184


==> Files/IPG_TBMP.dat <==
T	VXREF	DELTAREF	VYREF	RREF	SIMBETA	IPGBETA	IPGDBETA	IPGR	IPGAX	IPGAY	IPGVX	IPGVY
0.0000	33.5415	0.0026	0.0051	-0.0013	0.0002	0.0000	-0.0001	0.0001	0.0036	0.4660	33.5276	-0.0013
0.1000	33.5784	0.0019	0.0070	0.0011	0.0001	-0.0002	-0.0037	0.0069	0.1723	0.1189	33.5344	-0.0049
0.2000	33.6853	0.0072	0.0047	0.0185	-0.0006	-0.0005	-0.0056	0.0178	0.4102	0.4162	33.5633	-0.0169
0.3000	33.8494	0.0158	-0.0295	0.0558	-0.0011	-0.0015	-0.0145	0.0432	0.6345	0.9776	33.6156	-0.0479
0.4000	34.0550	0.0304	-0.1187	0.1192	-0.0025	-0.0035	-0.0283	0.0872	0.7363	2.0020	33.6825	-0.1161
0.5000	34.2594	0.0526	-0.2952	0.2141	-0.0055	-0.0072	-0.0491	0.1550	0.8675	3.6489	33.7605	-0.2421
0.6000	34.4356	0.1123	-0.6020	0.2906	-0.0108	-0.0136	-0.0917	0.2783	0.8527	6.3284	33.8404	-0.4557
0.7000	34.5867	0.1745	-1.0182	0.3214	-0.0187	-0.0267	-0.1706	0.4032	0.6723	7.6946	33.8952	-0.8970
0.8000	34.7282	0.1338	-1.4598	0.3136	-0.0285	-0.0465	-0.2216	0.4708	0.8090	8.2741	33.9074	-1.5658
0.9000	34.8451	0.0281	-1.8405	0.2522	-0.0411	-0.0719	-0.2732	0.4986	1.4181	7.6542	33.9385	-2.4305
1.0000	34.9742	-0.0415	-1.9489	0.0081	-0.0542	-0.0966	-0.2054	0.4014	1.8149	6.5564	33.9710	-3.2836
1.1000	35.1667	-0.1036	-1.1894	-0.3049	-0.0625	-0.1093	-0.0318	0.1892	1.9222	5.4293	34.0522	-3.7379
1.2000	35.3701	-0.0515	0.0583	-0.4118	-0.0518	-0.0977	0.2342	-0.0177	1.8817	7.2110	34.2199	-3.3639
1.3000	35.5060	-0.0318	0.9610	-0.3773	-0.0139	-0.0671	0.3661	-0.1740	1.7256	6.3913	34.4222	-2.3308
1.4000	35.5904	-0.0703	1.5998	-0.3409	0.0111	-0.0277	0.4139	-0.3582	1.9903	1.8728	34.6529	-0.9815
1.5000	35.6511	-0.0421	2.0762	-0.3036	0.0262	0.0105	0.3062	-0.3835	1.5335	-2.7323	34.8281	0.3563
1.6000	35.6991	-0.0198	2.4003	-0.2629	0.0405	0.0301	0.0954	-0.2423	1.4252	-5.1482	34.9507	1.0569
1.7000	35.7347	-0.0028	2.5765	-0.2288	0.0529	0.0313	-0.0560	-0.0991	1.6356	-5.4247	35.0859	1.1041
1.8000	35.7622	0.0104	2.6336	-0.1968	0.0624	0.0214	-0.1260	0.0272	1.6119	-3.4095	35.2463	0.7605
1.9000	35.7860	0.0208	2.5785	-0.1631	0.0688	0.0082	-0.1297	0.1071	1.5393	-0.7484	35.4069	0.2973
2.0000	35.8090	0.0284	2.4084	-0.1272	0.0717	-0.0033	-0.0950	0.1401	1.4728	1.6159	35.5583	-0.1123
2.1000	35.8336	0.0326	2.1213	-0.0891	0.0713	-0.0105	-0.0504	0.1415	1.3803	3.2572	35.6973	-0.3752
2.2000	35.8623	0.0377	1.7203	-0.0476	0.0672	-0.0139	-0.0236	0.1405	1.3187	4.1758	35.8257	-0.5007
2.3000	35.8968	0.0402	1.2197	-0.0007	0.0599	-0.0160	-0.0184	0.1467	1.2779	4.5900	35.9483	-0.5740
2.4000	35.9389	0.0402	0.6831	0.0438	0.0491	-0.0177	-0.0155	0.1493	1.2336	4.8032	36.0651	-0.6388
2.5000	35.9896	0.0377	0.2708	0.0476	0.0356	-0.0189	-0.0067	0.1420	1.1771	4.8666	36.1763	-0.6840
2.6000	36.0502	0.0325	0.0440	0.0311	0.0212	-0.0190	0.0058	0.1248	1.1230	4.7082	36.2822	-0.6898
2.7000	36.1216	0.0248	-0.0421	0.0143	0.0114	-0.0177	0.0191	0.0988	1.0608	4.2607	36.3841	-0.6473
2.8000	36.2046	0.0146	-0.0530	0.0037	0.0080	-0.0152	0.0319	0.0640	0.9825	3.4732	36.4816	-0.5562
2.9000	36.3110	0.0021	-0.0431	-0.0369	0.0059	-0.0114	0.0440	0.0199	0.8862	2.3134	36.5731	-0.4190
3.0000	36.4065	-0.0125	0.0768	-0.1065	0.0050	-0.0064	0.0544	-0.0329	1.2802	0.7596	36.6677	-0.2391
3.1000	36.4561	-0.0286	0.3140	-0.1712	0.0070	-0.0005	0.0644	-0.0925	0.5584	-1.0519	36.7537	-0.0208
3.2000	36.4831	-0.0450	0.6017	-0.2052	0.0122	0.0063	0.0722	-0.1537	0.3517	-2.9751	36.7975	0.2311
3.3000	36.4837	-0.0413	0.8591	-0.2049	0.0191	0.0139	0.0706	-0.1837	0.1685	-4.1537	36.8176	0.5084
3.4000	36.4575	-0.0228	1.0434	-0.1859	0.0269	0.0196	0.0359	-0.1539	-0.0007	-4.3827	36.8154	0.7170
3.5000	36.4039	-0.0174	1.1245	-0.1509	0.0349	0.0203	-0.0153	-0.0992	-0.1745	-4.2093	36.7974	0.7456
3.6000	36.3407	-0.0122	1.0778	-0.0540	0.0415	0.0173	-0.0420	-0.0546	-0.3697	-3.5138	36.7653	0.6342
3.7000	36.2981	0.0069	0.7096	0.0885	0.0445	0.0125	-0.0565	0.0008	-0.6948	-2.0184	36.7130	0.4605
3.8000	36.2709	0.0372	0.1544	0.1849	0.0397	0.0058	-0.0835	0.0957	-1.3145	0.4156	36.6179	0.2142
3.9000	36.1656	0.0461	-0.3700	0.2246	0.0227	-0.0045	-0.1113	0.1839	-2.1045	2.6727	36.4444	-0.1570
4.0000	35.8827	0.0505	-0.7481	0.2131	0.0048	-0.0155	-0.1048	0.2314	-2.5935	4.6152	36.1987	-0.5480
4.1000	35.4907	0.0396	-0.9577	0.1632	-0.0062	-0.0253	-0.0855	0.2372	-2.8532	5.5076	35.9075	-0.8899
4.2000	35.0616	0.0114	-0.9446	0.0716	-0.0147	-0.0320	-0.0407	0.1831	-3.0268	5.1837	35.5905	-1.1222
4.3000	34.6378	-0.0134	-0.6636	-0.0235	-0.0188	-0.0320	0.0431	0.0714	-3.0728	4.1522	35.2681	-1.1190
4.4000	34.2371	-0.0240	-0.2944	-0.0683	-0.0175	-0.0230	0.1281	-0.0560	-2.7743	2.5834	34.9726	-0.8020
4.5000	33.8540	-0.0160	-0.0090	-0.0776	-0.0113	-0.0083	0.1465	-0.1229	-2.3843	0.8278	34.7208	-0.2913
4.6000	33.4933	0.0066	0.1580	-0.0691	-0.0048	0.0036	0.0788	-0.0814	-2.0821	-0.1439	34.4992	0.1224
4.7000	33.1638	0.0146	0.2246	-0.0509	0.0000	0.0064	-0.0143	0.0048	-1.8198	-0.3634	34.3032	0.2183
4.8000	32.8657	0.0041	0.2194	-0.0305	0.0031	0.0024	-0.0482	0.0410	-1.5547	-0.2191	34.1351	0.0837
4.9000	32.5981	0.0026	0.1744	-0.0125	0.0040	-0.0013	-0.0254	0.0330	-1.3328	0.2661	33.9911	-0.0427


==> Files/IPG_TRMP.dat <==
T	VXREF	DELTAREF	VYREF	RREF	SIMBETA	IPGBETA	IPGDBETA	IPGR	IPGAX	IPGAY	IPGVX	IPGVY
0.0000	33.5415	0.0026	0.0051	-0.0013	0.0002	0.0000	-0.0001	0.0001	0.0035	0.4592	33.5276	-0.0013
0.1000	33.5784	-0.0001	0.0070	0.0011	0.0001	-0.0002	-0.0029	0.0034	0.1725	0.0401	33.5344	-0.0051
0.2000	33.6853	0.0082	0.0047	0.0185	-0.0006	-0.0003	-0.0034	0.0153	0.4097	0.3959	33.5634	-0.0081
0.3000	33.8494	0.0153	-0.0295	0.0558	-0.0011	-0.0012	-0.0162	0.0430	0.6349	0.9186	33.6157	-0.0409
0.4000	34.0550	0.0303	-0.1187	0.1192	-0.0025	-0.0034	-0.0287	0.0867	0.7361	1.9660	33.6826	-0.1117
0.5000	34.2594	0.0484	-0.2952	0.2141	-0.0055	-0.0072	-0.0479	0.1486	0.8758	3.4638	33.7610	-0.2395
0.6000	34.4356	0.0982	-0.6020	0.2906	-0.0108	-0.0130	-0.0805	0.2558	0.9051	5.9877	33.8443	-0.4358
0.7000	34.5867	0.1745	-1.0182	0.3214	-0.0187	-0.0244	-0.1551	0.3842	0.7094	7.5442	33.9071	-0.8224
0.8000	34.7282	0.1323	-1.4598	0.3136	-0.0285	-0.0431	-0.2133	0.4606	0.7042	8.4225	33.9299	-1.4511
0.9000	34.8451	0.0278	-1.8405	0.2522	-0.0411	-0.0674	-0.2627	0.4839	1.4525	7.5215	33.9676	-2.2818
1.0000	34.9742	-0.0418	-1.9489	0.0081	-0.0542	-0.0904	-0.1801	0.3704	1.8367	6.3693	34.0167	-3.0754
1.1000	35.1667	-0.1047	-1.1894	-0.3049	-0.0625	-0.0995	0.0160	0.1302	1.9166	5.0622	34.1213	-3.4103
1.2000	35.3701	-0.0554	0.0583	-0.4118	-0.0518	-0.0811	0.3239	-0.1268	1.9022	6.5717	34.3168	-2.8026
1.3000	35.5060	-0.0301	0.9610	-0.3773	-0.0139	-0.0410	0.4466	-0.3101	1.9096	4.4198	34.5481	-1.4365
1.4000	35.5904	-0.0703	1.5998	-0.3409	0.0111	-0.0011	0.3398	-0.3929	1.5474	-1.7659	34.7426	-0.0572
1.5000	35.6511	-0.0374	2.0762	-0.3036	0.0262	0.0265	0.1923	-0.3281	1.3641	-4.7285	34.8727	0.9247
1.6000	35.6991	-0.0200	2.4003	-0.2629	0.0405	0.0370	0.0328	-0.2102	1.4902	-6.2373	34.9774	1.2988
1.7000	35.7347	-0.0035	2.5765	-0.2288	0.0529	0.0348	-0.0710	-0.0928	1.7270	-5.6954	35.1217	1.2214
1.8000	35.7622	0.0068	2.6336	-0.1968	0.0624	0.0241	-0.1324	0.0256	1.6121	-3.6748	35.2852	0.8561
1.9000	35.7860	0.0167	2.5785	-0.1631	0.0688	0.0100	-0.1405	0.1042	1.5207	-1.2310	35.4452	0.3625
2.0000	35.8090	0.0239	2.4084	-0.1272	0.0717	-0.0023	-0.0997	0.1310	1.4435	1.1278	35.5945	-0.0779
2.1000	35.8336	0.0293	2.1213	-0.0891	0.0713	-0.0095	-0.0468	0.1283	1.3527	2.9145	35.7311	-0.3416
2.2000	35.8623	0.0340	1.7203	-0.0476	0.0672	-0.0126	-0.0196	0.1271	1.3103	3.8456	35.8597	-0.4517
2.3000	35.8968	0.0362	1.2197	-0.0007	0.0599	-0.0143	-0.0163	0.1333	1.2634	4.1925	35.9824	-0.5138
2.4000	35.9389	0.0359	0.6831	0.0438	0.0491	-0.0159	-0.0140	0.1352	1.2138	4.3513	36.0992	-0.5730
2.5000	35.9896	0.0330	0.2708	0.0476	0.0356	-0.0169	-0.0048	0.1266	1.1484	4.3838	36.2094	-0.6123
2.6000	36.0502	0.0276	0.0440	0.0311	0.0212	-0.0168	0.0078	0.1083	1.0868	4.1904	36.3140	-0.6104
2.7000	36.1216	0.0197	-0.0421	0.0143	0.0114	-0.0153	0.0206	0.0815	1.0157	3.6926	36.4138	-0.5609
2.8000	36.2046	0.0094	-0.0530	0.0037	0.0080	-0.0127	0.0324	0.0462	0.9309	2.8465	36.5080	-0.4658
2.9000	36.3110	-0.0030	-0.0431	-0.0369	0.0059	-0.0089	0.0437	0.0018	0.8292	1.6410	36.5953	-0.3280
3.0000	36.4065	-0.0174	0.0768	-0.1065	0.0050	-0.0040	0.0539	-0.0509	0.8548	0.0851	36.6997	-0.1508
3.1000	36.4561	-0.0331	0.3140	-0.1712	0.0070	0.0018	0.0634	-0.1091	0.4873	-1.6944	36.7616	0.0655
3.2000	36.4831	-0.0486	0.6017	-0.2052	0.0122	0.0086	0.0715	-0.1679	0.3009	-3.5144	36.7982	0.3137
3.3000	36.4837	-0.0390	0.8591	-0.2049	0.0191	0.0161	0.0677	-0.1878	0.1304	-4.4313	36.8118	0.5879
3.4000	36.4575	-0.0240	1.0434	-0.1859	0.0269	0.0210	0.0272	-0.1520	-0.0285	-4.6209	36.8051	0.7689
3.5000	36.4039	-0.0198	1.1245	-0.1509	0.0349	0.0212	-0.0187	-0.1014	-0.1898	-4.4082	36.7845	0.7756
3.6000	36.3407	-0.0142	1.0778	-0.0540	0.0415	0.0180	-0.0415	-0.0605	-0.3711	-3.7143	36.7510	0.6603
3.7000	36.2981	0.0047	0.7096	0.0885	0.0445	0.0134	-0.0550	-0.0072	-0.6725	-2.2550	36.6990	0.4903
3.8000	36.2709	0.0370	0.1544	0.1849	0.0397	0.0067	-0.0829	0.0900	-1.2641	0.2239	36.6070	0.2499
3.9000	36.1656	0.0448	-0.3700	0.2246	0.0227	-0.0037	-0.1133	0.1805	-2.0604	2.4787	36.4391	-0.1265
4.0000	35.8827	0.0493	-0.7481	0.2131	0.0048	-0.0147	-0.1048	0.2271	-2.5696	4.4584	36.1977	-0.5213
4.1000	35.4907	0.0386	-0.9577	0.1632	-0.0062	-0.0244	-0.0839	0.2319	-2.8401	5.3708	35.9094	-0.8605
4.2000	35.0616	0.0107	-0.9446	0.0716	-0.0147	-0.0310	-0.0383	0.1769	-3.0275	5.0474	35.5944	-1.0858
4.3000	34.6378	-0.0135	-0.6636	-0.0235	-0.0188	-0.0308	0.0446	0.0658	-3.0686	4.0056	35.2733	-1.0750
4.4000	34.2371	-0.0235	-0.2944	-0.0683	-0.0175	-0.0217	0.1259	-0.0581	-2.7721	2.4429	34.9786	-0.7587
4.5000	33.8540	-0.0104	-0.0090	-0.0776	-0.0113	-0.0075	0.1386	-0.1117	-2.3908	0.9276	34.7261	-0.2621
4.6000	33.4933	0.0115	0.1580	-0.0691	-0.0048	0.0032	0.0644	-0.0587	-2.0945	0.1382	34.5033	0.1079
4.7000	33.1638	0.0127	0.2246	-0.0509	0.0000	0.0047	-0.0210	0.0177	-1.8239	-0.1289	34.3069	0.1611
4.8000	32.8657	0.0038	0.2194	-0.0305	0.0031	0.0010	-0.0411	0.0410	-1.5614	0.0260	34.1382	0.0338
4.9000	32.5981	0.0041	0.1744	-0.0125	0.0040	-0.0020	-0.0192	0.0327	-1.3413	0.4632	33.9932	-0.0672


==> Files/OFFSET_MAN1.dat <==
MU	NL1_MAX	NL1_MEAN	NL1_TIME	NL5_MAX	NL5_MEAN	NL5_TIME	RRMP_MAX	RRMP_MEAN	RRMP_TIME	RBMP_MAX	RBMP_MEAN	RBMP_TIME	TRMP_MAX	TRMP_MEAN	TRMP_TIME	TBMP_MAX	TBMP_MEAN	TBMP_TIME
1	1.3	0.6	1.49	1.3	0.6	3.66	7.2	3	0.34	8.1	2.4	0.44	10.8	3.7	0.32	11.2	3.6	0.34
0.95	1.3	0.6	1.63	1.4	0.6	4.38	7.2	3.1	0.35	8	2.4	0.43	11.2	3.9	0.35	11.8	3.8	0.29
0.9	1.3	0.6	1.65	1.2	0.6	3.57	7.1	3.8	0.34	8	2.4	0.44	11.9	3.9	0.3	12.4	3.9	0.32
0.85	1.5	0.8	1.53	1.5	0.8	3.73	7.3	3.1	0.35	8.1	2.4	0.43	12.8	4.1	0.29	13.2	4.1	0.29
0.8	2.3	1	1.49	2.3	1	4.66	7.5	3.1	0.34	8.3	2.4	0.45	14.1	4.3	0.28	14.5	4.3	0.29
0.75	3.5	1.2	1.58	3.5	1.2	5.3	8.1	3.2	0.35	6.6	2.2	0.46	15.7	4.6	0.33	15.2	4.6	0.34
0.7	5.2	1.6	1.52	5.3	1.6	4.1	9.1	3.4	0.34	7.4	2.3	0.47	18.4	5.1	0.29	19	5.1	0.29

==> Files/OFFSET_MAN2.dat <==
MU	NL1_MAX	NL1_MEAN	NL1_TIME	NL5_MAX	NL5_MEAN	NL5_TIME	RRMP_MAX	RRMP_MEAN	RRMP_TIME	RBMP_MAX	RBMP_MEAN	RBMP_TIME	TRMP_MAX	TRMP_MEAN	TRMP_TIME	TBMP_MAX	TBMP_MEAN	TBMP_TIME
1	7.1	3	1.4	2.8	0.8	4.87	13.2	3.1	0.34	13.9	2.9	0.53	15.9	4.4	0.32	16	4.4	0.32
0.95	7.1	3.5	1.81	6	1.8	6.48	15.5	3.2	0.35	14.5	3.1	0.5	19.1	5.3	0.29	19.2	5.1	0.32
0.9	8.3	3.9	1.61	7.5	2.4	4.05	17.5	3.5	0.33	15.9	3.5	0.52	20.8	5.6	0.33	20.9	5.6	0.33
0.85	9.7	4.5	1.59	9.2	3.1	4.33	19.2	3.8	0.34	17.7	3.8	0.53	22.5	6.2	0.34	22.7	6.1	0.31
0.8	11.2	5.2	1.69	11.2	3.8	4.75	20.7	4	0.34	19.9	4.2	0.53	25.1	6.7	0.31	24.6	6.6	0.31
0.75	13.1	5.6	1.56	13.2	4.6	5.27	22.4	4.2	0.33	22.7	4.9	0.52	26.5	7.3	0.31	26.1	7.3	0.32
0.7	15.2	6.5	1.45	15.5	5.3	4.83	24.3	4.8	0.35	24.5	5.4	0.5	29.8	8	0.34	29	8.1	0.33

==> Files/OFFSET_MAN3.dat <==
MU	NL1_MAX	NL1_MEAN	NL1_TIME	NL5_MAX	NL5_MEAN	NL5_TIME	RRMP_MAX	RRMP_MEAN	RRMP_TIME	RBMP_MAX	RBMP_MEAN	RBMP_TIME	TRMP_MAX	TRMP_MEAN	TRMP_TIME	TBMP_MAX	TBMP_MEAN	TBMP_TIME
1	52.9	16.9	0.77	10.9	2.6	5.96	4.5	1.1	0.21	5.7	1.1	0.44	7.8	2.3	0.4	6.1	1.9	0.22
0.95	57.5	17.7	0.74	22.3	5.2	7.62	16.9	3.4	0.2	15.2	3	0.45	12.8	2.9	0.41	19.7	4.2	0.23
0.9	45.1	12.9	1.21	30.6	6.8	11.05	19.2	4.1	0.19	23.5	4.8	0.44	22.3	4.7	0.47	23.9	5	0.23
0.85	62.9	19.6	3.31	30	6.5	12.44	28.5	6	0.19	30.6	6.4	0.42	35.7	7.7	0.44	35.5	7.6	0.21
0.8	52	13.6	3.58	44.3	10.6	17.22	33.5	7.4	0.19	39.5	8.7	0.43	45.9	10.3	0.46	45.6	10.1	0.23
0.75	83.3	32.6	5.31	61.7	15.2	19.67	42.2	9.6	0.21	54.4	12.3	0.42	57.3	13.2	0.52	54.1	12.2	0.22
0.7	102.2	68.9	17.55	73.6	21.5	21.58	53.9	12.7	0.2	55.6	13	0.43	68.6	16.9	0.55	66.6	16	0.42

==> Files/OFFSET_MAN4.dat <==
MU	NL1_MAX	NL1_MEAN	NL1_TIME	NL5_MAX	NL5_MEAN	NL5_TIME	RRMP_MAX	RRMP_MEAN	RRMP_TIME	RBMP_MAX	RBMP_MEAN	RBMP_TIME	TRMP_MAX	TRMP_MEAN	TRMP_TIME	TBMP_MAX	TBMP_MEAN	TBMP_TIME
1	4.6	0.8	1.21	5.4	0.8	4.26	6.4	3.9	0.26	8.6	5.6	0.18	4.5	3	0.41	5.9	3.7	0.19
0.95	4.8	0.8	1.36	5.8	0.7	5.94	6.9	4.6	0.28	9.4	6.3	0.17	5.5	3.4	0.4	6.6	4.3	0.22
0.9	4.9	0.8	1.35	5.9	0.8	5.19	7.5	5.4	0.27	9.9	6.8	0.17	5.7	3.8	0.4	7.1	4.9	0.19
0.85	4.9	0.8	1.33	6.1	1.1	5.64	8.3	6.3	0.25	10.5	7.3	0.16	6.2	4.4	0.42	7.7	5.4	0.18
0.8	5.2	0.9	1.38	5.5	1.1	3.65	9.6	6.8	0.29	11.3	8	0.16	6.9	4.8	0.42	8.5	6.2	0.21
0.75	4.2	1	1.31	4.8	1.1	6.07	10.7	8	0.26	12.3	8.9	0.15	8.5	5.8	0.42	9.3	6.9	0.21
0.7	3.3	1.3	1.24	4.3	1.3	5.21	12.6	9	0.26	13.6	10	0.15	9.1	6.2	0.41	10.6	7.8	0.19

==> Files/OFFSET_MAN5.dat <==
MU	NL1_MAX	NL1_MEAN	NL1_TIME	NL5_MAX	NL5_MEAN	NL5_TIME	RRMP_MAX	RRMP_MEAN	RRMP_TIME	RBMP_MAX	RBMP_MEAN	RBMP_TIME	TRMP_MAX	TRMP_MEAN	TRMP_TIME	TBMP_MAX	TBMP_MEAN	TBMP_TIME
1	5.7	1.4	1.18	3.1	1	5.03	7.5	3.1	0.27	7	2.7	0.45	8.2	3.9	0.75	7.99	2.67	0.38
0.95	17.2	5.6	0.9	9.9	2.7	5.11	14.6	3.6	0.23	14.5	3.3	0.41	6.7	3.3	0.75	9.1	2.7	0.39
0.9	44.9	12.3	0.88	14.8	4.2	5.42	18.8	5	0.23	18.2	4.6	0.43	11.3	3.4	0.89	15.4	3.9	0.44
0.85	54.7	15.4	0.89	20.1	5.9	5.51	21.8	6.3	0.23	22.8	6.2	0.38	14.6	4	1.31	19.6	5.3	0.38
0.8	40.4	12.3	0.87	26.5	8.7	5.98	28	8.3	0.23	27.4	7.9	0.34	19.7	5.8	0.89	24.4	7	0.4
0.75	55.6	17.6	1.28	33.5	10.6	8.33	37.3	11	0.23	36.8	10.6	0.37	25.9	7.9	0.88	31.6	9.3	0.43
0.7	68.5	25.1	1.83	44.3	13.5	15.32	43.4	13.3	0.21	45.7	13.5	0.34	34.2	10.4	0.91	39.8	11.9	0.4

==> Files/REF_MAN1.dat <==
VX	VY	AX	AY	BETA	R	FXF	FYF	FXR	FYR
38.49	0.06	1.28	-1.30	0.00	-0.06	-0.10	-1.76	2.65	-0.81
38.55	0.12	1.11	-1.75	0.00	-0.08	-0.10	-2.16	2.33	-1.29
38.60	0.19	0.99	-2.21	0.00	-0.10	-0.10	-2.51	2.10	-1.84
38.65	0.28	0.84	-2.65	0.01	-0.11	-0.10	-2.81	1.80	-2.41
38.68	0.36	0.67	-3.04	0.01	-0.12	-0.10	-3.04	1.47	-2.94
38.71	0.44	0.49	-3.35	0.01	-0.12	-0.09	-3.20	1.12	-3.40
38.73	0.51	0.31	-3.56	0.01	-0.12	-0.09	-3.28	0.76	-3.74
38.74	0.55	0.14	-3.66	0.01	-0.11	-0.09	-3.28	0.41	-3.94
38.74	0.58	-0.03	-3.64	0.02	-0.10	-0.08	-3.18	0.06	-4.00
38.73	0.59	-0.22	-3.50	0.02	-0.09	-0.08	-2.99	-0.33	-3.92
38.71	0.57	-0.47	-3.22	0.01	-0.07	-0.07	-2.65	-0.84	-3.70
38.69	0.54	-0.45	-2.55	0.01	-0.05	-0.07	-1.67	-0.81	-3.36
38.66	0.49	-0.45	-1.85	0.01	-0.01	-0.07	-0.85	-0.82	-2.80
38.64	0.40	-0.45	-1.20	0.01	0.03	-0.07	-0.35	-0.82	-2.02
38.62	0.28	-0.45	-0.41	0.01	0.06	-0.07	0.29	-0.82	-1.10
38.60	0.14	-0.45	0.41	0.00	0.08	-0.06	0.96	-0.82	-0.14
38.58	0.00	-0.59	1.20	0.00	0.10	-0.28	1.57	-0.85	0.81
38.54	-0.14	-1.18	1.92	0.00	0.12	-1.16	2.11	-1.13	1.69
38.46	-0.26	-1.97	2.52	-0.01	0.13	-2.35	2.54	-1.49	2.46
38.34	-0.37	-2.77	2.95	-0.01	0.13	-3.46	2.79	-1.95	3.07
38.19	-0.46	-3.34	3.18	-0.01	0.12	-4.19	2.83	-2.34	3.50
38.01	-0.51	-3.68	3.21	-0.01	0.10	-4.62	2.66	-2.60	3.71
37.82	-0.54	-3.90	3.03	-0.01	0.08	-4.92	2.32	-2.75	3.68
37.62	-0.52	-4.06	2.69	-0.01	0.05	-5.09	1.89	-2.91	3.41
37.41	-0.48	-4.13	2.25	-0.01	0.02	-5.14	1.50	-2.98	2.93
37.21	-0.40	-4.12	1.76	-0.01	0.00	-5.13	1.15	-2.99	2.30
37.00	-0.31	-4.08	1.25	-0.01	-0.02	-5.09	0.84	-2.96	1.62
36.80	-0.21	-4.01	0.74	-0.01	-0.03	-4.99	0.49	-2.91	0.95
36.60	-0.12	-3.95	0.26	0.00	-0.04	-4.89	0.13	-2.88	0.37
36.41	-0.04	-3.87	-0.14	0.00	-0.04	-4.78	-0.19	-2.85	-0.11
36.21	0.02	-3.75	-0.46	0.00	-0.04	-4.60	-0.45	-2.79	-0.48
36.03	0.07	-3.60	-0.69	0.00	-0.04	-4.40	-0.63	-2.69	-0.75
35.85	0.10	-3.43	-0.83	0.00	-0.04	-4.17	-0.72	-2.58	-0.93
35.68	0.12	-3.26	-0.90	0.00	-0.03	-3.95	-0.77	-2.47	-1.03
35.52	0.13	-3.10	-0.91	0.00	-0.03	-3.75	-0.76	-2.36	-1.05
35.37	0.14	-2.95	-0.88	0.00	-0.02	-3.54	-0.72	-2.26	-1.02
35.23	0.13	-2.80	-0.80	0.00	-0.02	-3.34	-0.65	-2.17	-0.94
35.09	0.12	-2.65	-0.70	0.00	-0.01	-3.15	-0.56	-2.08	-0.83
34.96	0.10	-2.51	-0.58	0.00	-0.01	-2.96	-0.44	-1.99	-0.70



==> Files/REF_MAN2.dat <==
VX	VY	AX	AY	BETA	R	FXF	FYF	FXR	FYR
33.55	0.00	0.36	-0.02	0.00	0.00	-0.08	-0.01	0.78	-0.03
33.58	0.00	0.75	0.05	0.00	0.00	-0.10	0.12	1.58	-0.02
33.62	0.00	1.11	0.14	0.00	0.00	-0.11	0.26	2.31	0.01
33.69	0.00	1.41	0.28	0.00	0.01	-0.12	0.46	2.91	0.08
33.76	0.00	1.68	0.47	0.00	0.02	-0.13	0.73	3.44	0.21
33.85	-0.02	1.92	0.75	0.00	0.03	-0.13	1.08	3.92	0.40
33.95	-0.04	2.13	1.13	0.00	0.05	-0.14	1.55	4.35	0.68
34.06	-0.07	2.23	1.63	0.00	0.07	-0.14	2.16	4.57	1.06
34.17	-0.11	2.19	2.29	0.00	0.10	-0.13	2.96	4.53	1.56
34.28	-0.17	2.15	3.16	0.00	0.13	-0.13	4.01	4.50	2.21
34.38	-0.25	2.09	4.13	-0.01	0.17	-0.13	5.07	4.46	3.06
34.48	-0.36	2.04	4.83	-0.01	0.22	-0.14	5.44	4.41	4.09
34.58	-0.49	2.01	5.29	-0.01	0.24	-0.15	5.39	4.33	5.04
34.67	-0.65	2.01	5.53	-0.02	0.25	-0.15	5.26	4.29	5.64
34.76	-0.79	2.38	5.58	-0.02	0.24	-0.17	4.99	5.01	6.01
34.86	-0.91	1.98	5.51	-0.03	0.22	-0.15	4.64	4.14	6.22
34.95	-1.00	1.81	5.10	-0.03	0.18	-0.15	3.74	3.75	6.30
35.03	-1.04	1.72	4.19	-0.03	0.12	-0.15	2.03	3.52	6.22
35.11	-1.01	1.73	3.09	-0.03	0.03	-0.15	0.29	3.55	5.79
35.20	-0.84	1.74	1.72	-0.02	-0.09	-0.14	-0.99	3.61	4.38
35.29	-0.56	1.70	0.02	-0.02	-0.18	-0.13	-1.81	3.56	1.85
35.38	-0.22	1.68	-1.45	-0.01	-0.24	-0.13	-2.15	3.50	-0.72
35.46	0.12	1.65	-2.82	0.00	-0.26	-0.12	-2.63	3.44	-2.93
35.54	0.41	1.62	-4.00	0.01	-0.25	-0.11	-3.35	3.39	-4.54
35.61	0.61	1.60	-4.68	0.02	-0.22	-0.11	-3.89	3.35	-5.33
35.69	0.75	1.57	-5.03	0.02	-0.20	-0.12	-4.26	3.30	-5.67
35.76	0.83	1.55	-5.20	0.02	-0.17	-0.13	-4.46	3.27	-5.79
35.83	0.86	1.57	-5.20	0.02	-0.15	-0.15	-4.45	3.32	-5.79
35.90	0.86	1.63	-4.99	0.02	-0.13	-0.15	-4.15	3.42	-5.68
35.98	0.83	1.67	-4.62	0.02	-0.10	-0.15	-3.68	3.46	-5.43
36.06	0.76	1.68	-4.19	0.02	-0.07	-0.14	-3.29	3.47	-4.96
36.14	0.65	1.68	-3.67	0.02	-0.04	-0.14	-3.04	3.47	-4.20
36.22	0.54	1.68	-3.12	0.01	-0.02	-0.14	-2.78	3.47	-3.37
36.31	0.43	1.68	-2.57	0.01	-0.02	-0.14	-2.40	3.47	-2.67
36.39	0.34	1.68	-2.07	0.01	-0.01	-0.14	-1.97	3.46	-2.12
36.48	0.27	1.68	-1.67	0.01	-0.01	-0.13	-1.59	3.45	-1.70
36.56	0.22	1.68	-1.35	0.01	-0.01	-0.13	-1.28	3.44	-1.38
36.64	0.18	1.67	-1.10	0.00	-0.01	-0.13	-1.03	3.43	-1.14
36.73	0.15	1.67	-0.92	0.00	-0.01	-0.13	-0.86	3.42	-0.95


==> Files/REF_MAN3.dat <==
VX	VY	AX	AY	BETA	R	FXF	FYF	FXR	FYR
19.76	1.16	1.34	-7.63	0.06	-0.46	-0.16	-7.47	3.91	-7.68
19.80	1.23	1.41	-7.64	0.06	-0.46	-0.16	-7.40	3.86	-7.74
19.84	1.30	1.48	-7.63	0.07	-0.46	-0.16	-7.29	3.81	-7.80
19.89	1.37	1.54	-7.58	0.07	-0.45	-0.16	-7.12	3.73	-7.85
19.93	1.44	1.61	-7.48	0.07	-0.44	-0.16	-6.86	3.68	-7.90
19.99	1.50	1.71	-7.29	0.08	-0.42	-0.16	-6.42	3.70	-7.94
20.04	1.55	1.89	-6.90	0.08	-0.39	-0.16	-5.62	3.89	-7.97
20.11	1.59	2.16	-6.27	0.08	-0.34	-0.16	-4.38	4.34	-7.98
20.20	1.60	2.34	-5.78	0.08	-0.26	-0.17	-3.45	4.66	-7.94
20.29	1.54	2.00	-5.59	0.08	-0.17	-0.14	-3.17	3.96	-7.84
20.38	1.40	1.99	-5.56	0.07	-0.08	-0.14	-3.30	3.95	-7.64
20.48	1.17	1.97	-5.46	0.06	0.00	-0.14	-3.47	3.92	-7.28
20.58	0.88	1.94	-4.93	0.04	0.07	-0.13	-3.24	3.89	-6.47
20.68	0.56	1.92	-3.33	0.03	0.12	-0.13	-2.48	3.87	-4.09
20.78	0.31	1.89	-1.37	0.01	0.13	-0.14	-1.47	3.85	-1.22
20.87	0.13	1.88	-0.12	0.01	0.12	-0.14	-0.62	3.85	0.39
20.97	0.02	1.88	0.52	0.00	0.10	-0.15	-0.11	3.86	1.14
21.06	-0.03	1.88	0.73	0.00	0.07	-0.15	0.07	3.85	1.37
21.16	-0.06	1.88	0.68	0.00	0.05	-0.14	0.07	3.85	1.28
21.25	-0.07	1.88	0.53	0.00	0.02	-0.14	0.02	3.84	1.02
21.34	-0.06	1.87	0.33	0.00	0.00	-0.14	-0.04	3.83	0.69
21.44	-0.05	1.87	0.12	0.00	-0.01	-0.14	-0.15	3.82	0.37
21.53	-0.03	1.86	-0.07	0.00	-0.02	-0.14	-0.23	3.80	0.09
21.62	-0.02	1.85	-0.21	0.00	-0.02	-0.14	-0.29	3.79	-0.13
21.72	-0.01	1.85	-0.33	0.00	-0.03	-0.14	-0.35	3.78	-0.29
21.81	0.00	1.84	-0.42	0.00	-0.03	-0.14	-0.42	3.77	-0.41
21.90	0.01	1.84	-0.49	0.00	-0.03	-0.14	-0.49	3.76	-0.48
21.99	0.02	1.83	-0.55	0.00	-0.03	-0.14	-0.55	3.75	-0.53
22.08	0.02	1.83	-0.59	0.00	-0.03	-0.14	-0.60	3.74	-0.57
22.18	0.02	1.82	-0.63	0.00	-0.03	-0.14	-0.64	3.74	-0.60
22.27	0.02	1.82	-0.66	0.00	-0.03	-0.14	-0.67	3.73	-0.64
22.36	0.02	1.82	-0.69	0.00	-0.03	-0.14	-0.70	3.72	-0.67
22.45	0.03	1.81	-0.72	0.00	-0.03	-0.14	-0.72	3.71	-0.70
22.54	0.03	1.81	-0.74	0.00	-0.03	-0.14	-0.74	3.70	-0.73
22.63	0.03	1.80	-0.76	0.00	-0.04	-0.14	-0.75	3.69	-0.76
22.72	0.03	1.80	-0.78	0.00	-0.04	-0.14	-0.75	3.68	-0.78
22.81	0.03	1.79	-0.79	0.00	-0.04	-0.14	-0.76	3.68	-0.79
22.90	0.04	1.79	-0.79	0.00	-0.04	-0.14	-0.75	3.67	-0.80
22.99	0.04	1.79	-0.79	0.00	-0.04	-0.14	-0.75	3.66	-0.81



==> Files/REF_MAN4.dat <==
VX	VY	AX	AY	BETA	R	FXF	FYF	FXR	FYR
43.23	-0.50	-0.65	3.12	-0.01	0.08	-0.28	3.08	-0.96	3.07
43.20	-0.53	-0.80	3.21	-0.01	0.08	-0.48	3.13	-1.04	3.20
43.15	-0.55	-0.91	3.26	-0.01	0.08	-0.62	3.13	-1.12	3.31
43.10	-0.57	-0.98	3.35	-0.01	0.08	-0.72	3.21	-1.16	3.40
43.05	-0.58	-1.03	3.40	-0.01	0.08	-0.78	3.26	-1.19	3.45
43.00	-0.58	-1.05	3.44	-0.01	0.08	-0.81	3.31	-1.20	3.49
42.94	-0.59	-1.05	3.48	-0.01	0.08	-0.81	3.37	-1.20	3.50
42.89	-0.59	-1.03	3.53	-0.01	0.08	-0.79	3.45	-1.19	3.52
42.83	-0.59	-1.01	3.59	-0.01	0.08	-0.75	3.54	-1.17	3.55
42.78	-0.59	-0.97	3.67	-0.01	0.09	-0.70	3.64	-1.14	3.60
42.73	-0.60	-0.92	3.76	-0.01	0.09	-0.63	3.75	-1.11	3.67
42.68	-0.61	-0.85	3.87	-0.01	0.10	-0.54	3.87	-1.07	3.77
42.64	-0.63	-0.78	4.02	-0.01	0.10	-0.43	4.01	-1.02	3.91
42.60	-0.65	-0.69	4.18	-0.02	0.11	-0.31	4.19	-0.97	4.06
42.56	-0.68	-0.61	4.38	-0.02	0.12	-0.18	4.39	-0.91	4.24
42.53	-0.71	-0.52	4.60	-0.02	0.12	-0.06	4.61	-0.86	4.45
42.50	-0.75	-0.52	4.83	-0.02	0.13	-0.06	4.85	-0.85	4.67
42.47	-0.79	-0.53	5.05	-0.02	0.14	-0.06	5.06	-0.84	4.89
42.43	-0.83	-0.53	5.25	-0.02	0.15	-0.06	5.25	-0.84	5.11
42.40	-0.89	-0.54	5.44	-0.02	0.16	-0.06	5.39	-0.83	5.32
42.37	-0.95	-0.54	5.60	-0.02	0.16	-0.06	5.51	-0.83	5.52
42.33	-1.01	-0.54	5.74	-0.02	0.17	-0.06	5.61	-0.83	5.70
42.30	-1.07	-0.54	5.87	-0.03	0.17	-0.05	5.72	-0.82	5.86
42.26	-1.14	-0.54	6.00	-0.03	0.17	-0.05	5.83	-0.82	6.00
42.22	-1.20	-0.55	6.12	-0.03	0.17	-0.05	5.95	-0.82	6.12
42.18	-1.26	-0.54	6.24	-0.03	0.18	-0.05	6.07	-0.80	6.22
42.15	-1.32	-0.47	6.35	-0.03	0.18	-0.05	6.19	-0.63	6.32
42.11	-1.38	-0.35	6.46	-0.03	0.18	-0.04	6.32	-0.37	6.41
42.09	-1.44	-0.22	6.58	-0.03	0.19	-0.04	6.47	-0.08	6.49
42.06	-1.51	-0.12	6.70	-0.04	0.19	-0.03	6.65	0.17	6.57
42.04	-1.58	-0.04	6.83	-0.04	0.20	-0.01	6.84	0.40	6.64
42.03	-1.68	0.02	6.94	-0.04	0.21	0.01	7.00	0.62	6.70
42.01	-1.79	0.07	7.03	-0.04	0.23	0.02	7.11	0.84	6.76
41.99	-1.92	0.11	7.08	-0.05	0.24	0.03	7.18	1.07	6.82
41.98	-2.08	0.16	7.11	-0.05	0.25	0.03	7.21	1.29	6.88
41.96	-2.26	0.19	7.14	-0.05	0.26	0.01	7.21	1.47	6.93
41.93	-2.47	0.20	7.17	-0.06	0.27	-0.07	7.21	1.58	7.01
41.91	-2.69	0.18	7.21	-0.06	0.28	-0.09	7.21	1.55	7.10
41.88	-2.93	0.11	7.24	-0.07	0.29	-0.10	7.21	1.40	7.16


==> Files/REF_MAN5.dat <==
VX	VY	AX	AY	BETA	R	FXF	FYF	FXR	FYR
17.75	-0.73	0.42	7.45	-0.04	0.37	-0.10	7.64	2.85	7.31
17.76	-0.69	0.59	7.44	-0.04	0.38	-0.10	7.64	3.17	7.29
17.78	-0.66	0.77	7.43	-0.04	0.39	-0.11	7.63	3.51	7.28
17.81	-0.64	0.95	7.43	-0.04	0.40	-0.12	7.63	3.83	7.27
17.85	-0.63	1.12	7.44	-0.04	0.41	-0.13	7.62	4.13	7.28
18.01	-0.64	1.53	7.48	-0.04	0.43	-0.15	7.57	4.69	7.35
18.07	-0.65	1.59	7.49	-0.04	0.44	-0.16	7.53	4.69	7.39
18.14	-0.68	1.60	7.51	-0.04	0.45	-0.15	7.49	4.58	7.44
18.20	-0.71	1.57	7.51	-0.04	0.45	-0.15	7.43	4.39	7.49
18.26	-0.75	1.53	7.51	-0.04	0.45	-0.15	7.34	4.16	7.54
18.32	-0.79	1.50	7.48	-0.04	0.45	-0.15	7.20	3.92	7.59
18.38	-0.83	1.49	7.39	-0.05	0.45	-0.15	6.96	3.70	7.64
18.44	-0.87	1.52	7.22	-0.05	0.44	-0.15	6.57	3.56	7.69
18.49	-0.92	1.61	6.89	-0.05	0.42	-0.15	5.86	3.55	7.72
18.56	-0.95	1.77	6.16	-0.05	0.37	-0.15	4.40	3.69	7.72
18.64	-0.99	1.98	5.05	-0.05	0.29	-0.15	2.27	4.03	7.67
18.73	-0.99	2.20	3.98	-0.05	0.17	-0.15	0.33	4.47	7.51
18.84	-0.91	2.44	3.02	-0.05	0.02	-0.16	-1.10	5.03	7.05
18.96	-0.74	2.70	1.74	-0.04	-0.15	-0.17	-2.16	5.63	5.57
19.11	-0.50	2.92	-0.88	-0.03	-0.28	-0.18	-2.99	6.15	1.23
19.27	-0.29	3.13	-2.78	-0.02	-0.34	-0.18	-3.38	6.58	-2.11
19.43	-0.12	3.57	-3.70	-0.01	-0.35	-0.20	-3.13	7.41	-4.18
19.58	0.03	2.38	-3.86	0.00	-0.32	-0.03	-2.52	4.83	-5.09
19.82	0.18	2.34	-3.63	0.01	-0.21	-0.16	-2.18	4.83	-4.98
19.93	0.19	2.29	-3.22	0.01	-0.16	-0.15	-2.01	4.70	-4.35
20.05	0.17	2.33	-2.62	0.01	-0.11	-0.17	-1.60	4.78	-3.56
20.17	0.16	2.39	-1.92	0.01	-0.08	-0.18	-0.98	4.90	-2.80
20.28	0.14	2.36	-1.19	0.01	-0.04	-0.17	-0.29	4.81	-2.06
20.40	0.12	2.34	-0.53	0.01	-0.01	-0.16	0.29	4.77	-1.34
20.52	0.10	2.32	0.02	0.00	0.02	-0.15	0.68	4.74	-0.64
20.63	0.07	2.31	0.46	0.00	0.05	-0.15	0.92	4.71	-0.01
20.75	0.04	2.29	0.82	0.00	0.07	-0.15	1.11	4.69	0.52
20.86	0.02	2.28	1.11	0.00	0.08	-0.15	1.25	4.66	0.94
20.98	-0.01	2.27	1.30	0.00	0.08	-0.15	1.32	4.65	1.25
21.09	-0.03	2.26	1.44	0.00	0.08	-0.15	1.38	4.63	1.45
21.20	-0.04	2.26	1.54	0.00	0.08	-0.15	1.46	4.62	1.58


